TURN TAP: Temporal Unit Regression Network for Temporal Action Proposals

Temporal Action Proposal (TAP) generation is an important problem, as fast and accurate extraction of semantically important (e.g. human actions) segments from untrimmed videos is an important step for large-scale video analysis. We propose a novel Temporal Unit Regression Network (TURN) model. There are two salient aspects of TURN: (1) TURN jointly predicts action proposals and refines the temporal boundaries by temporal coordinate regression; (2) Fast computation is enabled by unit feature reuse: a long untrimmed video is decomposed into video units, which are reused as basic building blocks of temporal proposals. TURN outperforms the state-of-the-art methods under average recall (AR) by a large margin on THUMOS-14 and ActivityNet datasets, and runs at over 880 frames per second (FPS) on a TITAN X GPU. We further apply TURN as a proposal generation stage for existing temporal action localization pipelines, it outperforms state-of-the-art performance on THUMOS-14 and ActivityNet.

==> ICCV 2017 - International Conference on Computer Vision/README.txt <==

To make a sample ICCV paper, copy the contents of this directory
somewhere, and type

 latex egpaper_final

or 

 pdflatex egpaper_final


To make a copy with the review style (for anonymous review, and
including line numbers, replace "egpaper_final" with
"egpaper_for_review" in the commands above.

Note that in some environments, it may be necessary to run bibtex explicitly (bibtex egpaper_final).


==> README.txt <==

To make a sample ICCV paper, copy the contents of this directory
somewhere, and type

 latex egpaper_final

or 

 pdflatex egpaper_final


To make a copy with the review style (for anonymous review, and
including line numbers, replace "egpaper_final" with
"egpaper_for_review" in the commands above.

Note that in some environments, it may be necessary to run bibtex explicitly (bibtex egpaper_final).

